An arcsecond view at 1-2 GHz into the Galactic Bulge

We present the results of a high angular resolution (1.1") and sensitivity (maximum of ~0.1 mJy) radio survey at 1-2 GHz in the Galactic Bulge. This complements the X-ray Chandra Galactic Bulge Survey, and investigates the full radio source population in this dense Galactic region. Radio counterparts to sources at other wavelengths can aid in classification, as there are relatively few types of objects that are reasonably detectable in radio at kiloparsec distances, and even fewer that are detected in both X-rays and radio. This survey covers about 3 square degrees of the Galactic Bulge Survey area (spanning the Galactic coordinate range of -3deg < l < +3deg and +1.6deg < b < +2.1deg as a first look into this region of the Galaxy with this combination of frequency, resolution, and sensitivity. Spectral indices within the observed band of 1-2 GHz were calculated for each source to assist in determining its emission mechanism. We find 1617 unique sources in the survey, 25 of which are radio counterparts to X-ray sources, and about 100 of which are steep-spectrum (alpha <~ -1.4) point sources that are viable pulsar candidates. Four radio sources are of particular interest: a compact binary; an infrared transient with an inverted radio spectrum; a potential transitional millisecond pulsar candidate; and a very steep spectrum radio source with an X-ray and bright infrared counterpart. We discuss other notable sources, including possible radio transients, potential new planetary nebulae, and active galactic nuclei.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
